Deep Learning for Sensor-based Activity Recognition: A Survey

Sensor-based activity recognition seeks the profound high-level knowledge about human activities from multitudes of low-level sensor readings. Conventional pattern recognition approaches have made tremendous progress in the past years. However, those methods often heavily rely on heuristic hand-crafted feature extraction, which could hinder their generalization performance. Additionally, existing methods are undermined for unsupervised and incremental learning tasks. Recently, the recent advancement of deep learning makes it possible to perform automatic high-level feature extraction thus achieves promising performance in many areas. Since then, deep learning based methods have been widely adopted for the sensor-based activity recognition tasks. This paper surveys the recent advance of deep learning based sensor-based activity recognition. We summarize existing literature from three aspects: sensor modality, deep model, and application. We also present detailed insights on existing work and propose grand challenges for future research.

==> rebuttal-prl.txt <==
Comments for the guest editor:
We thank the editor for the very constructive reviews. We have extensively revised our paper according to the reviews.

Comments for Reviewer #1:
1. Expression about 'wearable AR': the reviewer is right. We have clearly revised the topic as 'sensor-based AR', which is more precise to cover the content of our paper.
2. Expression about some kinds of features: 'Shallow features', 'hand-crafted features' and 'low-level features' are basically referring to feature extraction according human experience. More specifically, some statistical information such as mean, variance and FFT features can be extracted by human experts. That's why those features are 'low-level' since they can only be extracted according to human knowledge and may not be competent to represent the signal inputs. Compared to those kind of features, 'deep' and 'high-level' features refer to the automatic extraction of features using deep learning. The network can be deep, when multi-layer neural network can learn many levels of features. They can be more representative than low-level features. 'Complex levels of features' also mainly refers to the deep features. Please see Sec. 2 of our paper for more information.
3. Deep learning vs. shallow ANN: most of shallow ANN in our surveyed work adopted human-crafted features before applying ANN (see Sec. 4.1.1).
4. Impact of learning rate: only a few articles clarified the influence of small learning rate, which should be tuned acoording to the specific problem and model.
5. We extensively summarize the strength and weakness of all kinds of sensors and models, as well as applications. We also give some advices on the sensor and model selection in Section 6.
6. We added some citations to the grand challenges and revised some expression. Please see Sec. 7.

Comments for Reviewer #2:
1. Model interpretability: we interpret the deep models for HAR in three ways: first, in background section (Sec. 2), we extensively analyzed why deep learning can help HAR; second, in model section (Sec. 4), we discussed why those models can actually improve the performance of HAR. Finally, in summary section (Sec. 6), we compared the model choice for different tasks according to problem scenario.
2. We extensively analyze the inputs of time series data in deep models section (Sec. 4) with input adaptation interpretation. Besides, we further investigate the strength and weakness of each model in depth. Please refer to Sec. 4 and 6.
3. Generic model vs. personalized high-level activity: we agree with the reviewer that the high-level activity is usually personalized, which makes it hard to collect enough data to train the model. Thus few works are proposed for this problem. We also discussed this problem in Section 7.

Comments for Reviewer #3:
1. We extensively investigate the deep models in Sec. 4, where not only input adaptation, but also other analysis such as weight sharing, dropout etc. are discussed. And we have pointed out the strength and weakness of sensor and model, respectively.
2. We've cover more datasets for HAR (up to 19) in Sec. 6.
3. We've revised the deep model section to cover more learning techniques like dropout and momentum in Sec. 4 and 6.
4. And we cited the paper recommended by the reviewer.

